Verifying the Generalization of Deep Learning to Out-of-Distribution Domains

Deep neural networks (DNNs) play a crucial role in the field of machine learning, demonstrating state-of-the-art performance across various application domains. However, despite their success, DNN-based models may occasionally exhibit challenges with generalization, i.e., may fail to handle inputs that were not encountered during training. This limitation is a significant challenge when it comes to deploying deep learning for safety-critical tasks, as well as in real-world settings characterized by substantial variability. We introduce a novel approach for harnessing DNN verification technology to identify DNN-driven decision rules that exhibit robust generalization to previously unencountered input domains. Our method assesses generalization within an input domain by measuring the level of agreement between independently trained deep neural networks for inputs in this domain. We also efficiently realize our approach by using off-the-shelf DNN verification engines, and extensively evaluate it on both supervised and unsupervised DNN benchmarks, including a deep reinforcement learning (DRL) system for Internet congestion control -- demonstrating the applicability of our approach for real-world settings. Moreover, our research introduces a fresh objective for formal verification, offering the prospect of mitigating the challenges linked to deploying DNN-driven systems in real-world scenarios.

==> plots/arithmetic/JAR_rebuttal/average_clusters_of_good_and_bad_eliminated_models.txt <==
************************************************************
for benchmark -> cartpole
all GOOD -> {3, 6, 7, 9, 15}
selected GOOD -> {9, 6, 7}
eliminated GOOD -> {3, 15}
all BAD (all eliminated) -> {1, 2, 4, 5, 8, 10, 11, 12, 13, 14, 16}
##############################
average PDT for eiminated GOOD -> 4.0
average PDT for eiminated BAD -> 8.44
************************************************************
************************************************************
for benchmark -> mountaincar
all GOOD -> {1, 2, 4, 5, 6, 8, 10, 11, 12, 14, 15, 16}
selected GOOD -> {8, 10, 15}
eliminated GOOD -> {1, 2, 4, 5, 6, 11, 12, 14, 16}
all BAD (all eliminated) -> {9, 3, 13, 7}
##############################
average PDT for eiminated GOOD -> 1.39
average PDT for eiminated BAD -> 2.08
************************************************************
************************************************************
for benchmark -> arithmetic
all GOOD -> {20, 37, 4, 22, 47}
selected GOOD -> {20, 37, 47}
eliminated GOOD -> {4, 22}
all BAD (all eliminated) -> {11, 12, 44, 15, 30}
##############################
average PDT for eiminated GOOD -> 180.0
average PDT for eiminated BAD -> 299.0
************************************************************
************************************************************
for benchmark -> aurora_short
all GOOD -> {944, 945, 897, 929, 885, 857, 906}
selected GOOD -> {857, 945, 885}
eliminated GOOD -> {944, 897, 906, 929}
all BAD (all eliminated) -> {4, 901, 105, 907, 850, 52, 854, 666, 858}
##############################
average PDT for eiminated GOOD -> 20.67
average PDT for eiminated BAD -> 26.22
************************************************************
************************************************************
for benchmark -> aurora_long
all GOOD -> {897, 929, 901, 906, 944, 850, 52, 854, 857, 666, 858}
selected GOOD -> {666, 901, 906}
eliminated GOOD -> {897, 929, 944, 850, 52, 854, 857, 858}
all BAD (all eliminated) -> {4, 105, 907, 945, 885}
##############################
average PDT for eiminated GOOD -> 9.32
average PDT for eiminated BAD -> 25.3
************************************************************








==> plots/arithmetic/JAR_rebuttal/averaging_arithmetic_selected_ensemble_5000_experiments_OOD.txt <==
C:\Users\USER\AppData\Local\Programs\Python\Python37\python.exe C:/Users/USER/Desktop/arithmetic/check_selected_ensmeble_for_rebuttal.py
MODEL 20 :
BOUNDS [-1000,1000]
AVERAGE accumulated abs error: 9.226397768575724
MAX abs error: 69.7241800309481
**********************************************************************
MODEL 37 :
BOUNDS [-1000,1000]
AVERAGE accumulated abs error: 5.6052926104191645
MAX abs error: 56.90234997513335
**********************************************************************
MODEL 47 :
BOUNDS [-1000,1000]
AVERAGE accumulated abs error: 6.772343422490682
MAX abs error: 84.80620200518342
**********************************************************************
good ensemble of averaging {20, 37, 47}:
AVERAGE accumulated abs error: 5.668980185146473
MAX abs error: 35.58956124072847

Process finished with exit code 0



==> plots/arithmetic/JAR_rebuttal/averaging_arithmetic_selected_ensemble_5000_experiments_in_dist_normalized_by_multiplying_by_100.txt <==
C:\Users\USER\AppData\Local\Programs\Python\Python37\python.exe C:/Users/USER/Desktop/arithmetic/check_selected_ensmeble_for_rebuttal.py
MODEL 20 :
BOUNDS [-10,10]
AVERAGE accumulated abs error: 5.5977574953408595
MAX abs error: 37.44031685344646
**********************************************************************
MODEL 37 :
BOUNDS [-10,10]
AVERAGE accumulated abs error: 3.836668623591828
MAX abs error: 45.32787116585464
**********************************************************************
MODEL 47 :
BOUNDS [-10,10]
AVERAGE accumulated abs error: 2.982276267111519
MAX abs error: 37.00523464384018
**********************************************************************
good ensemble of averaging {20, 37, 47}:
AVERAGE accumulated abs error: 2.652492155106064
MAX abs error: 23.28004112834585

Process finished with exit code 0

